Entropy production under coarse-graining limits: Stationary preservation and nonstationary convergence

In this paper, we examine the preservation and loss of entropy production under coarse-graining limits of singularly perturbed diffusion semigroups. Under the coefficient convergence assumptions, we establish the lower semicontinuity of the stationary rate $\sigma_{\rm ss}$ and provide a necessary and sufficient condition for its convergence in terms of the weighted $L^2$ approximation. In the nonstationary setting, by assuming the convergence of normalized semigroup orbits, the semigroup gradient estimate, uniform in the perturbation parameter, yields the convergence of $\sigma_{\rm ex}$ at every positive time. Meanwhile, the lower semicontinuity and convergence results for the housekeeping entropy production $\sigma_{\rm hk}$ follow by arguments analogous to those in the stationary case. Finally, the obtained results are applied to slow-fast averaging and a stiff-potential limit as two concrete examples.

==> _config.yml <==
title: Author support for IMS supported journal BJ
description: LaTeX related material for the manuscript preparation
show_downloads: true
theme: jekyll-theme-minimal
